Monocular Depth Decomposition of Semi-Transparent Volume Renderings

Neural networks have shown great success in extracting geometric information from color images. Especially, monocular depth estimation networks are increasingly reliable in real-world scenes. In this work we investigate the applicability of such monocular depth estimation networks to semi-transparent volume rendered images. As depth is notoriously difficult to define in a volumetric scene without clearly defined surfaces, we consider different depth computations that have emerged in practice, and compare state-of-the-art monocular depth estimation approaches for these different interpretations during an evaluation considering different degrees of opacity in the renderings. Additionally, we investigate how these networks can be extended to further obtain color and opacity information, in order to create a layered representation of the scene based on a single color image. This layered representation consists of spatially separated semi-transparent intervals that composite to the original input rendering. In our experiments we show that existing approaches to monocular depth estimation can be adapted to perform well on semi-transparent volume renderings, which has several applications in the area of scientific visualization, like re-composition with additional objects and labels or additional shading.

==> images/rgbad_ablation_new/base/metrics.txt <==
front    ---------------------
    mae:    0.0450
    ssim:   0.8134
back    ---------------------
    mae:    0.0730
    ssim:   0.8314
comp    ---------------------
    mae:    0.0398
    ssim:   0.9334
depth    ---------------------
    delta1: 0.9955
    delta2: 0.9994
    delta3: 1.0000
    mae:    0.0100
fhdepth    ---------------------
    delta1: 0.9954
    delta2: 0.9993
    delta3: 1.0000
    mae:    0.0091

